Unveiling the nitrogen-rich massive star in the metal-poor galaxy NGC 4068

We report the identification of the unusual emission-line stellar-like object in the nearby low-metallicity (Z ~ 0.1Zsun) dwarf galaxy NGC 4068. Our observations performed with long-slit spectrograph and Fabry-Perot interferometer demonstrate high velocity dispersion in Ha line, presence of HeII4686A line and peculiarly low [SII]/[NII] fluxes ratio for this object. From observational data, we derived that the object represents a single star of high bolometric luminosity L~1.5*10^6 Lsun surrounded by an expanding nebula with kinematical age of t ~ 0.5Myr. The nebula exhibits significant nitrogen overabundance (log(N/O) ~ -0.05, that is by ~1.4dex higher than expected for low-metallicity galaxies). We suggested that this is a massive blue supergiant (BSG) or Wolf-Rayet (WR) star surrounded by its ejecta interacting with the interstellar medium. We calculated the models of the nebula using CLOUDY photoionization code, applying CMFGEN-modelled BSG and WR stars as ionisation sources. We found a best agreement between the modelled and observed spectra for the model assuming ionization by low-metallicity WR star of mass M*~80Msun, ionizing the nebula through the strong wind and enriching the interstellar medium with nitrogen.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Nebula and the star in NGC4068 (7)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
